Radio signals from early direct collapse black holes

We explore the possibility to detect the continuum radio signal from direct collapse black holes (DCBHs) by upcoming radio telescopes such as the SKA and ngVLA, assuming that after formation they can launch and sustain powerful jets at the accretion stage. We assume that the high-$z$ DCBHs have similar jet properties as the observed radio-loud AGNs, then use a jet model to predict their radio flux detectability. If the jet power $P_{\rm jet}\gtrsim10^{42-43}$ erg s$^{-1}$, it can be detectable by SKA/ngVLA, depending on the jet inclination angle. Considering the relation between jet power and black hole mass and spin, generally, jetted DCBHs with mass $\gtrsim10^5~M_\odot$ can be detected. For a total jetted DCBH number density of $\sim2.5\times10^{-3}$ Mpc$^{-3}$ at $z=10$, about 100 deg$^{-2}z^{-1}$ DCBHs are expected to be above the detection threshold of SKA1-mid (100 hours integration). If the jet "blob" emitting most of the radio signal is dense and highly relativistic, then the DCBH would only feebly emit in the SKA-low band, because of self-synchrotron absorption (SSA) and blueshift. Moreover, the free-free absorption in the DCBH envelope may further reduce the signal in the SKA-low band. Thus, combining SKA-low and SKA-mid observations might provide a potential tool to distinguish a DCBH from a normal star-forming galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Radio signals from early DCBHs/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
